Kinetic modeling of three-dimensional electrostatic-solitary and surface waves in beam neutralization

This work studies the fundamental plasma processes involved in the neutralization of an ion beam's space-charge by electrons emitted by a filament using Particle-in-Cell simulations. While filament neutralization is economical, previous experiments have shown that a variety of waves become excited in this process that limit the space-charge neutralization. In this work, the formation and movement of electrostatic solitary waves(ESWs), which have low dissipation rates, are characterized for 2D planar and 3D cylindrical beams and are observed to generate waves that survive for a long time and slow the process of beam neutralization. Further, through a 1D Bernstein-Greene-Kruskal (BGK) analysis, we find that the non-Maxwellian nature of the beam electrons gives rise to large-sized ESWs that are not predicted by theory which assumes that the electrons may be described by a Maxwellian distribution. Our PIC simulations are sufficiently sensitive to be able to resolve important three-dimensional effects in a 3D cylindrical geometry that lead to the excitation of Trivelpiece-Gould surface waves due to high-energy electrons present at the beginning of neutralization.

==> Images/Results/Thinspan/Span_sampled39000.dat <==
0.0 0.0 0.0 0.0 0.0
0.0005006257561035 0.0 169325612761100.0 5.817690849304 -11764.30273438
0.001001251512207 776722972672.0 182141526736900.0 11.02903366089 -10516.62109375
0.001501877326518 0.0 164665271255000.0 15.67702388763 -9412.942382812
0.002002503024414 388361486336.0 169713971757100.0 19.85366630554 -8455.83203125
0.002503128955141 776722972672.0 173985937489900.0 23.60436630249 -7573.385742188
0.003003754653037 1165084459008.0 161558382510100.0 26.95371627808 -6797.055175781
0.003504380583763 3495253245952.0 188355321004000.0 29.97660446167 -6076.220703125
0.004005006048828 4660337836032.0 193792380502000.0 32.65017318726 -5351.620117188
0.004505631979555 2330168918016.0 165441989247000.0 34.99374771118 -4719.709472656
0.005006257910281 4660337836032.0 188355321004000.0 37.07490158081 -4104.732910156
0.005506883375347 14369375125500.0 179034637991900.0 38.8419380188 -3479.192138672
0.006007509306073 23301688655870.0 175539390251000.0 40.33664321899 -2915.642333984
0.0065081352368 29515472437250.0 177092843012100.0 41.57535171509 -2390.815673828
0.007008761167526 52428800000000.0 200782892761100.0 42.57803344727 -1891.053100586
0.007509386632591 73011961004030.0 184083338494000.0 43.91362762451 -1044.603881836
0.008010012097657 94371840000000.0 175151031255000.0 44.32752990723 -741.9227294922
0.008510638028383 116508445376500.0 165053630251000.0 44.60918045044 -532.6286621094
0.00901126395911 128159290753000.0 176704467238900.0 44.8268699646 -374.9153137207
0.009511889889836 136314880000000.0 180199731757100.0 44.9606628418 -213.116897583
0.01001251582056 159616570753000.0 173597578494000.0 45.02666473389 -143.4020385742
0.01051314175129 151849340502000.0 169325612761100.0 45.09510421753 -110.2855453491
0.01101376675069 171267407740900.0 177869561004000.0 45.13005828857 -63.10769271851
0.01151439268142 163111818494000.0 155732947238900.0 45.15426635742 -90.21675872803
0.01201501861215 162335100502000.0 186025150251000.0 45.21463775635 -85.39280700684
0.01251564454287 167772160000000.0 173985937489900.0 45.23432159424 -32.70279312134
0.0130162704736 177092843012100.0 169713971757100.0 45.24529647827 -34.59208297729
0.01351689640433 174762672259100.0 163888553263100.0 45.26675033569 -66.82095336914
0.01401752233505 167383801004000.0 184083338494000.0 45.30794143677 -57.80544662476
0.01451814733446 169325612761100.0 169713971757100.0 45.32094573975 -38.88258743286
0.01501877326518 171267407740900.0 160781647740900.0 45.33020019531 -2.469501495361
0.01551939919591 161558382510100.0 164665271255000.0 45.34670639038 -15.54086589813
0.01602002419531 170102330753000.0 179034637991900.0 45.34476852417 24.074010849
0.01652065105736 175539390251000.0 167772160000000.0 45.32413864136 36.42325210571
0.01702127605677 183306620502000.0 166218707238900.0 45.31062316895 -6.225080966949
0.01752190291882 174762672259100.0 180199731757100.0 45.32997512817 -53.03451156616
0.01802252791822 141751939498000.0 187578603012100.0 45.36034011841 14.21133995056
0.01852315478027 169325612761100.0 162335100502000.0 45.31665039062 50.61596298218
0.01902377977967 162723459498000.0 172432501506000.0 45.31288909912 40.51832962036
0.01952440477908 189132038996000.0 169713971757100.0 45.27866363525 27.42719459534
0.02002503164113 180588090753000.0 173985937489900.0 45.28717422485 -23.58720970154
0.02052565664053 174374313263100.0 185636791255000.0 45.3007774353 -5.372225284576
0.02102628350258 178646278996000.0 175151031255000.0 45.29221343994 8.781009674072
0.02152690850198 170102330753000.0 179422996987900.0 45.2925453186 0.2511794865131
0.02202753350139 155732947238900.0 165053630251000.0 45.29197692871 -16.42661857605
0.02252816036344 168548877991900.0 179034637991900.0 45.30986022949 9.655142784119
0.02302878536284 184860073263100.0 181364808745000.0 45.29889297485 9.708401679993
0.02352941222489 171267407740900.0 182529902510100.0 45.30076217651 5.278339862823
0.02403003722429 162723459498000.0 176316108242900.0 45.2939453125 25.64175033569
0.02453066408634 171267407740900.0 157286400000000.0 45.27672195435 5.009907245636
0.02503128908575 160393288745000.0 169713971757100.0 45.28924942017 -17.8740196228
0.02553191408515 167383801004000.0 184860073263100.0 45.29347991943 18.79094696045
0.0260325409472 166995442008100.0 177092843012100.0 45.27163314819 52.09912109375
0.0265331659466 181753167740900.0 163500177489900.0 45.24463653564 12.33228111267
0.02703379280865 176704467238900.0 180976449749000.0 45.26007080078 -1.709441065788
0.02753441780806 194957457489900.0 171655766736900.0 45.2462387085 -11.73654747009
0.0280350446701 165441989247000.0 184083338494000.0 45.27107620239 -14.33457183838
0.02853566966951 174374313263100.0 170490689749000.0 45.25967788696 9.367864608765
0.02903629466891 179811372761100.0 186413509247000.0 45.26229095459 -2.211041688919
0.02953692153096 167772160000000.0 170102330753000.0 45.2650604248 -0.2436036914587
0.03003754653037 191850568745000.0 188743680000000.0 45.26197814941 -5.167098999023
0.03053817339242 188743680000000.0 191462209749000.0 45.26990509033 -10.16108036041
0.03103879839182 169713971757100.0 168937236987900.0 45.27150344849 -23.10854911804
0.03153942525387 168160518996000.0 184860073263100.0 45.2915687561 -24.24013328552
0.03204004839063 158451476987900.0 171655766736900.0 45.2942276001 -0.5201324224472
0.03254067525268 175539390251000.0 182529902510100.0 45.29205703735 2.948003053665
0.03304130211473 178646278996000.0 182529902510100.0 45.29146575928 -1.958249330521
0.03354192897677 176316108242900.0 189908756987900.0 45.29389190674 -8.270071983337
0.03404255211353 160393288745000.0 182529902510100.0 45.29921722412 9.035753250122
0.03454317897558 161170006736900.0 161946741506000.0 45.28542327881 21.80464172363
0.03504380583763 182141526736900.0 185248432259100.0 45.27877807617 20.34381103516
0.03554442897439 182918261506000.0 172432501506000.0 45.26634979248 2.447551250458
0.03604505583644 180976449749000.0 174374313263100.0 45.27648162842 -24.61043357849
0.03654568269849 169713971757100.0 167383801004000.0 45.28942108154 -29.15956878662
0.03704630956054 166995442008100.0 175539390251000.0 45.33920288086 -54.0758934021
0.0375469326973 162723459498000.0 173209219498000.0 45.35451507568 -46.20916366577
0.03804755955935 158451476987900.0 190685491757100.0 45.38252258301 -6.686282634735
0.03854818642139 184083338494000.0 183306620502000.0 45.36078262329 9.810619354248
0.03904880955815 160004929749000.0 172044142510100.0 45.3733253479 5.587539672852
0.0395494364202 184083338494000.0 174762672259100.0 45.35554504395 12.17455673218
0.04005006328225 152237699498000.0 165830348242900.0 45.36191177368 11.21357154846
0.0405506901443 180976449749000.0 161946741506000.0 45.34503173828 5.79851102829
0.04105131328106 161558382510100.0 163111818494000.0 45.35647583008 -6.882424354553
0.04155194014311 184083338494000.0 179422996987900.0 45.35148620605 14.6313791275
0.04205256700516 188743680000000.0 177869561004000.0 45.34275817871 -0.8547440171242
0.04255319014192 169325612761100.0 172044142510100.0 45.35228729248 -18.14701461792
0.04305381700397 189132038996000.0 179422996987900.0 45.35977172852 -24.76333427429
0.04355444386601 170490689749000.0 167772160000000.0 45.37549972534 -19.89174842834
0.04405506700277 185248432259100.0 168160518996000.0 45.37842178345 -31.78955841064
0.04455569386482 168937236987900.0 185636791255000.0 45.43970108032 -39.48582458496
0.04505632072687 180976449749000.0 179034637991900.0 45.44232177734 -26.25029182434
0.04555694758892 172432501506000.0 183694979498000.0 45.46430969238 -27.19877815247
0.04605757072568 171267407740900.0 179422996987900.0 45.46782302856 11.18246459961
0.04655819758773 170102330753000.0 170879048745000.0 45.4538269043 22.30278778076
0.04705882444978 166607083012100.0 161946741506000.0 45.44691085815 -10.45163917542
0.04755944758654 170490689749000.0 189520397991900.0 45.46362686157 -1.524194002151
0.04806007444859 182918261506000.0 167383801004000.0 45.44834136963 -14.80187797546
0.04856070131063 160781647740900.0 166218707238900.0 45.47750091553 -55.2149887085
0.04906132817268 173985937489900.0 182141526736900.0 45.50010681152 -53.42593383789
0.04956195130944 159228211757100.0 172044142510100.0 45.52758789062 -23.91562461853
0.05006257817149 180976449749000.0 167383801004000.0 45.52252578735 -22.26831817627
0.05056320503354 168548877991900.0 175539390251000.0 45.54846572876 -38.32281494141
0.0510638281703 170490689749000.0 173209219498000.0 45.5584526062 -22.71647644043
0.05156445503235 166607083012100.0 174762672259100.0 45.59539413452 -43.48567199707
0.0520650818944 180976449749000.0 161946741506000.0 45.61053085327 -88.2354888916
0.05256570875645 166995442008100.0 192238927740900.0 45.67811203003 -87.78099060059
0.05306633189321 157286400000000.0 172432501506000.0 45.69282531738 -15.31272792816
0.05356695875525 177481202008100.0 159616570753000.0 45.69247055054 -29.8161907196
0.0540675856173 162335100502000.0 168937236987900.0 45.72077560425 -29.6545124054
0.05456820875406 165830348242900.0 170102330753000.0 45.72027206421 15.24186897278
0.05506883561611 163500177489900.0 161946741506000.0 45.70648956299 39.26570129395
0.05556946247816 176316108242900.0 158063117991900.0 45.6834602356 19.19660186768
0.05607008934021 173985937489900.0 178646278996000.0 45.68849182129 12.9581451416
0.05657071247697 165053630251000.0 178646278996000.0 45.6713104248 74.17431640625
0.05707133933902 177481202008100.0 169325612761100.0 45.61895370483 87.89206695557
0.05757196620107 166218707238900.0 168937236987900.0 45.58891296387 50.67762756348
0.05807258933783 153791152259100.0 172820860502000.0 45.57144165039 58.10879898071
0.05857321619987 170102330753000.0 177481202008100.0 45.53443527222 74.70867919922
0.05907384306192 182141526736900.0 172044142510100.0 45.46151351929 40.57999038696
0.05957446992397 158839852761100.0 176704467238900.0 45.46335983276 30.99706268311
0.06007509306073 176316108242900.0 177869561004000.0 45.43245315552 51.68272781372
0.06057571992278 176316108242900.0 179034637991900.0 45.4149055481 46.58100509644
0.06107634678483 183306620502000.0 176704467238900.0 45.38878250122 35.27858734131
0.06157696992159 167772160000000.0 172820860502000.0 45.3818321228 22.85673904419
0.06207759678364 168548877991900.0 170490689749000.0 45.36735534668 20.46671867371
0.06257822364569 179034637991900.0 182141526736900.0 45.36264419556 -11.88943767548
0.06307885050774 157286400000000.0 180199731757100.0 45.37850189209 1.809235811234
0.06357947736979 177092843012100.0 184083338494000.0 45.36095046997 36.74378585815
0.06408009678125 174374313263100.0 177481202008100.0 45.34405517578 33.72034835815
0.0645807236433 173209219498000.0 177092843012100.0 45.32933807373 26.61747169495
0.06508135050535 165441989247000.0 169713971757100.0 45.31909942627 25.96984863281
0.0655819773674 175927749247000.0 174374313263100.0 45.30498886108 20.70413970947
0.06608260422945 175539390251000.0 174374313263100.0 45.29969024658 4.588518619537
0.0665832310915 195734192259100.0 173209219498000.0 45.27140426636 59.44797515869
0.06708385795355 183694979498000.0 156509682008100.0 45.24495697021 28.35315322876
0.06758447736502 184860073263100.0 161170006736900.0 45.24482345581 -34.26996612549
0.06808510422707 168937236987900.0 174762672259100.0 45.27708435059 -29.28813934326
0.06858573108912 165830348242900.0 168160518996000.0 45.27228164673 2.860513925552
0.06908635795116 163500177489900.0 180976449749000.0 45.27440261841 14.62084293365
0.06958698481321 163500177489900.0 167772160000000.0 45.25857543945 24.59928703308
0.07008761167526 163111818494000.0 170102330753000.0 45.25133895874 32.93560028076
0.07058823853731 175151031255000.0 166995442008100.0 45.22769927979 36.51321792603
0.07108885794878 177869561004000.0 178646278996000.0 45.21710968018 18.68511962891
0.07158948481083 160781647740900.0 170879048745000.0 45.21018218994 29.83043670654
0.07209011167288 165053630251000.0 178257920000000.0 45.18914413452 41.44383621216
0.07259073853493 172820860502000.0 168548877991900.0 45.17132568359 22.42958450317
0.07309136539698 160393288745000.0 166995442008100.0 45.1681137085 27.87009239197
0.07359199225903 187190227238900.0 186801868242900.0 45.14519882202 22.11703681946
0.07409261912107 171267407740900.0 176316108242900.0 45.13758087158 16.12951469421
0.07459323853254 170102330753000.0 180588090753000.0 45.1322593689 22.85349845886
0.07509386539459 162723459498000.0 159616570753000.0 45.11615753174 30.21425247192
0.07559449225664 165441989247000.0 168160518996000.0 45.1039352417 26.01350593567
0.07609511911869 173209219498000.0 179811372761100.0 45.09177017212 39.02289581299
0.07659574598074 169713971757100.0 173985937489900.0 45.06734848022 40.70796966553
0.07709637284279 168937236987900.0 181753167740900.0 45.05360412598 40.77592468262
0.07759699970484 168937236987900.0 179422996987900.0 45.02912139893 50.90641784668
0.07809761911631 171655766736900.0 180199731757100.0 45.00588226318 41.07698440552
0.07859824597836 165441989247000.0 165830348242900.0 44.99061203003 18.87371253967
0.0790988728404 175927749247000.0 172432501506000.0 44.98818588257 5.535938739777
0.07959949970245 180199731757100.0 180199731757100.0 44.98542404175 26.95174980164
0.0801001265645 184860073263100.0 162723459498000.0 44.96292114258 2.834872961044
0.08060075342655 170879048745000.0 173209219498000.0 44.98276519775 -17.12196540833
0.0811013802886 191462209749000.0 166218707238900.0 44.93952178955 21.73931121826
0.08160199970007 158451476987900.0 174374313263100.0 44.95859146118 3.565907239914
0.08210262656212 172820860502000.0 164665271255000.0 44.93618011475 30.05054664612
0.08260325342417 177869561004000.0 165830348242900.0 44.93041992188 1.307228207588
0.08310388028622 176704467238900.0 166218707238900.0 44.93495559692 -37.27570343018
0.08360450714827 154956229247000.0 160781647740900.0 44.96536254883 -75.31248474121
0.08410513401031 167383801004000.0 173985937489900.0 45.00556182861 -99.2228012085
0.08460576087236 146023922008100.0 180199731757100.0 45.05838394165 -57.11424255371
0.08510638028383 166218707238900.0 178257920000000.0 45.05910491943 13.40260601044
0.08560700714588 171655766736900.0 175539390251000.0 45.04582214355 22.85007095337
0.08610763400793 168160518996000.0 174762672259100.0 45.03768157959 29.47613716125
0.08660826086998 172432501506000.0 168160518996000.0 45.01818847656 50.30544281006
0.08710888773203 172820860502000.0 165441989247000.0 44.99052047729 63.07023239136
0.08760951459408 173597578494000.0 167383801004000.0 44.95905685425 56.5379524231
0.08811013400555 173209219498000.0 176704467238900.0 44.93751907349 55.07514572144
0.0886107608676 161558382510100.0 180199731757100.0 44.90804672241 38.63695907593
0.08911138772964 169713971757100.0 166995442008100.0 44.87120437622 45.62228012085
0.08961201459169 156898041004000.0 172820860502000.0 44.86527633667 29.12742805481
0.09011264145374 158451476987900.0 166607083012100.0 44.8438949585 37.32724761963
0.09061326831579 172820860502000.0 163111818494000.0 44.83028030396 -4.051214694977
0.09111389517784 168548877991900.0 179034637991900.0 44.84769439697 -23.21129798889
0.09161451458931 164276912259100.0 174374313263100.0 44.85204315186 -9.564697265625
0.09211514145136 161170006736900.0 175539390251000.0 44.85666275024 2.268802881241
0.09261576831341 177481202008100.0 189520397991900.0 44.84991455078 6.851875782013
0.09311639517546 162723459498000.0 171655766736900.0 44.85023880005 -0.002417542273179
0.09361702203751 161170006736900.0 167772160000000.0 44.84991836548 -9.476435661316
0.09411764889956 180199731757100.0 183306620502000.0 44.85912322998 -32.28851318359
0.0946182757616 174762672259100.0 175151031255000.0 44.88018798828 -47.96210861206
0.09511889517307 165053630251000.0 182529902510100.0 44.90408706665 -23.17209815979
0.09561952203512 160393288745000.0 172432501506000.0 44.90191268921 19.14555358887
0.09612014889717 155344588242900.0 163888553263100.0 44.90057373047 -19.42502212524
0.09662077575922 161946741506000.0 170102330753000.0 44.90435028076 10.73411750793
0.09712140262127 181364808745000.0 178646278996000.0 44.89050674438 9.346684455872
0.09762202948332 163111818494000.0 166218707238900.0 44.89558410645 4.260056018829
0.09812265634537 158063117991900.0 162723459498000.0 44.88651657104 34.46459579468
0.09862327575684 165441989247000.0 175927749247000.0 44.86327362061 75.31604766846
0.09912390261889 176316108242900.0 182918261506000.0 44.81590652466 130.5997772217
0.09962452948093 180199731757100.0 164665271255000.0 44.74083709717 148.0242156982
0.100125156343 262532358996000.0 178646278996000.0 44.67713165283 -140.3731994629
0.100625783205 168160518996000.0 169325612761100.0 44.87243652344 -417.186126709
0.1011264100671 148354092761100.0 183694979498000.0 45.06824493408 -333.313293457
0.1016270369291 153402793263100.0 167772160000000.0 45.18491744995 -229.7124633789
0.1021276563406 157286400000000.0 182918261506000.0 45.28359985352 -198.4844055176
0.1026282832026 159228211757100.0 187190227238900.0 45.37099838257 -164.422454834
0.1031289100647 168937236987900.0 171655766736900.0 45.48561477661 -109.4599304199
0.1036295369267 171267407740900.0 177092843012100.0 45.54036712646 -123.0505371094
0.1041301637888 161170006736900.0 179034637991900.0 45.60097503662 -116.7637557983
0.1046307906508 162723459498000.0 171655766736900.0 45.6498298645 -97.28800964355
0.1051314175129 166995442008100.0 160393288745000.0 45.69218444824 -113.2762527466
0.1056320369244 177481202008100.0 168160518996000.0 45.75602722168 -164.0020294189
0.1061326637864 177481202008100.0 172432501506000.0 45.84593582153 -201.7328338623
0.1066332906485 174374313263100.0 175151031255000.0 45.94515228271 -228.4331207275
0.1071339175105 154179511255000.0 168937236987900.0 46.06008911133 -217.406539917
0.1076345443726 169713971757100.0 169325612761100.0 46.14897155762 -193.4759368896
0.1081351712346 174762672259100.0 160393288745000.0 46.24147415161 -219.0513305664
0.1086357980967 174374313263100.0 168937236987900.0 46.35433197021 -233.6188354492
0.1091364175081 175539390251000.0 172044142510100.0 46.46049118042 -225.1089324951
0.1096370443702 160393288745000.0 165441989247000.0 46.56537246704 -204.742401123
0.1101376712322 171655766736900.0 165830348242900.0 46.65243911743 -193.2838745117
0.1106382980943 167383801004000.0 160781647740900.0 46.85487365723 -236.2503204346
0.1111389249563 160004929749000.0 168548877991900.0 46.96805953979 -203.1926879883
0.1116395518184 168160518996000.0 173597578494000.0 47.04536437988 -147.0932769775
0.1121401786804 168937236987900.0 175539390251000.0 47.10596084595 -104.540184021
0.1126407980919 167383801004000.0 175151031255000.0 47.14337158203 -74.83177185059
0.1131414249539 162335100502000.0 182141526736900.0 47.17611312866 -24.72268867493
0.113642051816 162723459498000.0 179034637991900.0 47.16654968262 53.68547058105
0.114142678678 178257920000000.0 173985937489900.0 47.12578582764 83.51496887207
0.1146433055401 165053630251000.0 175539390251000.0 47.08825302124 96.59314727783
0.1151439324021 157286400000000.0 172432501506000.0 47.03522872925 143.2509765625
0.1156445592642 168937236987900.0 162723459498000.0 46.953956604 156.9797515869
0.1161451786757 177869561004000.0 172432501506000.0 46.88806152344 139.034942627
0.1166458055377 176704467238900.0 163888553263100.0 46.82361221313 115.5812301636
0.1171464323997 162335100502000.0 156898041004000.0 46.77970123291 95.09316253662
0.1176470592618 156121323012100.0 166218707238900.0 46.73446273804 104.482925415
0.1181476861238 179034637991900.0 165441989247000.0 46.64982223511 38.2331161499
0.1186483129859 175539390251000.0 168937236987900.0 46.64590454102 -7.344149112701
0.1191489398479 165830348242900.0 173985937489900.0 46.65670776367 -18.63642501831
0.1196495592594 153014417489900.0 183694979498000.0 46.66337585449 26.20458221436
0.1201501861215 154567870251000.0 169713971757100.0 46.63214111328 80.29111480713
0.1206508129835 154179511255000.0 172044142510100.0 46.58810424805 127.5438690186
0.1211514398456 157674758996000.0 168160518996000.0 46.51256942749 193.4409179688
0.1216520667076 148742451757100.0 168160518996000.0 46.40675354004 262.6491394043
0.1221526935697 147965716987900.0 171267407740900.0 46.26633453369 351.0956726074
0.1226533129811 148742451757100.0 172820860502000.0 46.07760238647 479.0509033203
0.1231539398432 163888553263100.0 161558382510100.0 45.81722640991 561.841003418
0.1236545667052 167383801004000.0 175927749247000.0 45.55087661743 596.6307373047
0.1241551935673 175539390251000.0 162723459498000.0 45.25788497925 575.1313476562
0.1246558204293 168548877991900.0 177481202008100.0 45.01168823242 516.3530273438
0.1251564472914 191850568745000.0 173597578494000.0 44.66075897217 134.4991455078
0.1256570667028 171267407740900.0 181753167740900.0 44.64770889282 10.36942768097
0.1261577010155 165830348242900.0 161946741506000.0 44.65103530884 -34.75157546997
0.1266583204269 158063117991900.0 157674758996000.0 44.68029022217 -82.11981201172
0.1271589547396 162335100502000.0 180199731757100.0 44.72802352905 -68.74069976807
0.127659574151 173209219498000.0 171267407740900.0 44.74473571777 -31.46215438843
0.1281601935625 180199731757100.0 174762672259100.0 44.75751876831 -27.671667099
0.1286608278751 175539390251000.0 166607083012100.0 44.77067565918 -36.82636260986
0.1291614472866 167383801004000.0 167772160000000.0 44.79204559326 -35.28435516357
0.1296620815992 176316108242900.0 172820860502000.0 44.80375671387 -33.93550872803
0.1301627010107 174374313263100.0 186801868242900.0 44.82386016846 -22.17879676819
0.1306633353233 172820860502000.0 168548877991900.0 44.82454681396 -30.05755996704
0.1311639547348 151072622510100.0 179422996987900.0 44.85203933716 -14.39243507385
0.1316645741463 160393288745000.0 169325612761100.0 44.83803939819 23.22308540344
0.1321652084589 163888553263100.0 171267407740900.0 44.83026504517 21.07781219482
0.1326658278704 175151031255000.0 156121323012100.0 44.80205535889 12.78677272797
0.133166462183 170102330753000.0 163888553263100.0 44.80629348755 2.497974157333
0.1336670815945 188355321004000.0 172044142510100.0 44.79971694946 -26.61040115356
0.1341677159071 167383801004000.0 186025150251000.0 44.83124160767 -7.785600185394
0.1346683353186 160393288745000.0 156898041004000.0 44.80701446533 31.17150688171
0.13516895473 165053630251000.0 160781647740900.0 44.80201721191 -9.486994743347
0.1356695890427 171655766736900.0 175539390251000.0 44.81590652466 -14.8271074295
0.1361702084541 167772160000000.0 165053630251000.0 44.81591796875 -1.075237989426
0.1366708427668 173209219498000.0 162335100502000.0 44.81691741943 -26.42611885071
0.1371714621782 166995442008100.0 168160518996000.0 44.84069061279 -62.90971755981
0.1376720964909 153402793263100.0 177481202008100.0 44.87589263916 -40.37741470337
0.1381727159023 161558382510100.0 169713971757100.0 44.87854385376 -17.3156337738
0.1386733353138 154956229247000.0 174374313263100.0 44.89212799072 -13.60869026184
0.1391739696264 169325612761100.0 173985937489900.0 44.89130401611 -5.686803817749
0.1396745890379 168548877991900.0 181753167740900.0 44.8974571228 -1.498998403549
0.1401752233505 182918261506000.0 170879048745000.0 44.88632583618 -19.52074813843
0.140675842762 168937236987900.0 174374313263100.0 44.91101074219 -42.76449966431
0.1411764770746 174762672259100.0 178257920000000.0 44.92641830444 -20.15961265564
0.1416770964861 166607083012100.0 165441989247000.0 44.92990875244 -21.42749786377
0.1421777158976 154567870251000.0 173985937489900.0 44.94650650024 2.68154001236
0.1426783502102 164665271255000.0 146023922008100.0 44.92739486694 -15.26835727692
0.1431789696217 165053630251000.0 170490689749000.0 44.96081924438 -51.14559936523
0.1436796039343 165441989247000.0 170490689749000.0 44.97534561157 -33.57369232178
0.1441802233458 158451476987900.0 168548877991900.0 44.99229431152 -28.56246185303
0.1446808576584 170102330753000.0 184083338494000.0 45.00212097168 -3.85791349411
0.1451814770699 163888553263100.0 163111818494000.0 44.99591445923 7.58221244812
0.1456820964813 177092843012100.0 161558382510100.0 44.99501419067 -26.24096488953
0.146182730794 159228211757100.0 165053630251000.0 45.02051544189 -34.82410049438
0.1466833502054 166218707238900.0 156898041004000.0 45.02766036987 -37.55257415771
0.1471839845181 169325612761100.0 169713971757100.0 45.05571746826 -51.0125617981
0.1476846039295 168160518996000.0 171655766736900.0 45.10460662842 -66.43753814697
0.1481852382421 168937236987900.0 173209219498000.0 45.13777160645 -59.29328918457
0.1486858576536 163500177489900.0 170102330753000.0 45.16019439697 -41.10653686523
0.1491864770651 187966962008100.0 175539390251000.0 45.17630767822 -57.53624725342
0.1496871113777 186413509247000.0 162335100502000.0 45.21413421631 -128.0346374512
0.1501877307892 169325612761100.0 192238927740900.0 45.29634094238 -141.8758392334
0.1506883651018 163500177489900.0 179034637991900.0 45.34714126587 -101.1580200195
0.1511889845133 175539390251000.0 178646278996000.0 45.39117431641 -107.2682037354
0.1516896188259 173985937489900.0 177481202008100.0 45.44770431519 -108.8779449463
0.1521902382374 170102330753000.0 166995442008100.0 45.49324798584 -126.6032943726
0.1526908576488 163111818494000.0 175151031255000.0 45.56639862061 -132.8827056885
0.1531914919615 162723459498000.0 176316108242900.0 45.61782836914 -104.6328811646
0.1536921113729 164276912259100.0 179422996987900.0 45.66448974609 -86.45594024658
0.1541927456856 166218707238900.0 169325612761100.0 45.69887924194 -83.84275054932
0.154693365097 168160518996000.0 171267407740900.0 45.77500534058 -68.82138061523
0.1551939994097 181364808745000.0 167772160000000.0 45.8076133728 -107.7677612305
0.1556946188211 169325612761100.0 181753167740900.0 45.87603759766 -127.3936462402
0.1561952382326 153402793263100.0 165441989247000.0 45.92704391479 -116.9113464355
0.1566958725452 161558382510100.0 189908756987900.0 45.98564147949 -103.8847122192
0.1571964919567 165830348242900.0 183694979498000.0 46.02443695068 -53.1873550415
0.1576971262693 170490689749000.0 165830348242900.0 46.03550338745 -41.28140640259
0.1581977456808 166218707238900.0 175151031255000.0 46.06313705444 -39.83450317383
0.1586983799934 174762672259100.0 168160518996000.0 46.07284927368 -41.40956878662
0.1591989994049 162335100502000.0 178646278996000.0 46.10195922852 -32.97901916504
0.1596996188164 160393288745000.0 175151031255000.0 46.10376739502 41.09392166138
0.160200253129 164665271255000.0 144470469247000.0 46.06343460083 54.80434417725
0.1607008725405 156509682008100.0 163111818494000.0 46.05238723755 37.06499481201
0.1612015068531 162335100502000.0 187578603012100.0 46.02868652344 110.5034332275
0.1617021262646 166995442008100.0 156121323012100.0 45.94879150391 145.495803833
0.1622027605772 169325612761100.0 165053630251000.0 45.86591339111 38.39245223999
0.1627033799887 153014417489900.0 173597578494000.0 45.85628890991 58.89221572876
0.1632039994001 167383801004000.0 170490689749000.0 45.81070327759 93.06457519531
0.1637046337128 168160518996000.0 181753167740900.0 45.76904296875 123.7149124146
0.1642052531242 166218707238900.0 162723459498000.0 45.69472122192 151.6750030518
0.1647058874369 165441989247000.0 165053630251000.0 45.62684631348 129.9888763428
0.1652065068483 161558382510100.0 170879048745000.0 45.57285690308 117.2289657593
0.165707141161 161558382510100.0 181753167740900.0 45.51694488525 151.9777526855
0.1662077605724 178646278996000.0 175151031255000.0 45.43037796021 176.4140472412
0.1667083799839 168937236987900.0 166218707238900.0 45.35155487061 153.0854644775
0.1672090142965 152626058494000.0 158839852761100.0 45.28685760498 139.5855255127
0.167709633708 173985937489900.0 178257920000000.0 45.22069549561 131.608001709
0.1682102680206 165441989247000.0 159228211757100.0 45.16347503662 102.4197387695
0.1687108874321 151849340502000.0 160781647740900.0 45.12467575073 101.4146499634
0.1692115217447 170102330753000.0 165053630251000.0 45.06840133667 84.49411010742
0.1697121411562 175151031255000.0 155344588242900.0 44.98123168945 84.75885009766
0.1702127605677 141363580502000.0 157286400000000.0 44.96599960327 46.62398529053
0.1707133948803 160393288745000.0 168548877991900.0 44.93752288818 53.07709884644
0.1712140142918 162723459498000.0 170490689749000.0 44.91624069214 36.39385223389
0.1717146486044 153402793263100.0 159616570753000.0 44.90340423584 37.51541519165
0.1722152680159 173985937489900.0 163111818494000.0 44.88106918335 18.37604904175
0.1727158874273 176316108242900.0 166607083012100.0 44.88617706299 -49.4345664978
0.17321652174 157286400000000.0 184471697489900.0 44.92741775513 -36.68159484863
0.1737171411514 168548877991900.0 166607083012100.0 44.92056655884 -19.31147193909
0.1742177754641 181364808745000.0 182529902510100.0 44.94551849365 -86.54122161865
0.1747183948755 164276912259100.0 179811372761100.0 45.00169754028 -112.9422988892
0.1752190291882 163111818494000.0 175539390251000.0 45.05140304565 -103.8624801636
0.1757196485996 162335100502000.0 164665271255000.0 45.09906768799 -116.054107666
0.1762202680111 149907528745000.0 165830348242900.0 45.16020584106 -110.9509048462
0.1767209023237 168160518996000.0 183306620502000.0 45.27108383179 -111.8658065796
0.1772215217352 175539390251000.0 172044142510100.0 45.30796051025 -94.17178344727
0.1777221560478 169325612761100.0 165441989247000.0 45.35936737061 -118.5481719971
0.1782227754593 168548877991900.0 163500177489900.0 45.41909790039 -137.4154205322
0.1787234097719 161946741506000.0 176316108242900.0 45.48819732666 -136.2397460938
0.1792240291834 166218707238900.0 175927749247000.0 45.54682540894 -118.1153488159
0.1797246485949 153014417489900.0 167772160000000.0 45.59893035889 -90.32257843018
0.1802252829075 156898041004000.0 168160518996000.0 45.63150024414 -55.1117515564
0.180725902319 163500177489900.0 161946741506000.0 45.65059661865 -43.8281288147
0.1812265366316 170490689749000.0 162335100502000.0 45.67258834839 -49.99365234375
0.1817271560431 157286400000000.0 166995442008100.0 45.69746398926 -28.51038169861
0.1822277903557 157674758996000.0 156898041004000.0 45.69931793213 -13.47017860413
0.1827284097672 158451476987900.0 166995442008100.0 45.7100944519 -16.13739204407
0.1832290291786 161558382510100.0 177481202008100.0 45.71444702148 2.284443855286
0.1837296634912 157674758996000.0 170879048745000.0 45.70795059204 23.80301856995
0.1842302829027 163111818494000.0 168937236987900.0 45.66129302979 62.02336120605
0.1847309172153 163888553263100.0 175151031255000.0 45.63398361206 73.53372955322
0.1852315366268 157286400000000.0 173209219498000.0 45.5923538208 97.32364654541
0.1857321709394 157674758996000.0 155732947238900.0 45.54274368286 86.89912414551
0.1862327903509 154956229247000.0 173209219498000.0 45.510887146 92.56300354004
0.1867334097624 158839852761100.0 172432501506000.0 45.45596694946 116.6507263184
0.187234044075 151072622510100.0 170102330753000.0 45.40152359009 137.6610717773
0.1877346634865 166607083012100.0 178257920000000.0 45.32690811157 168.1527862549
0.1882352977991 169325612761100.0 167772160000000.0 45.24388122559 161.2485046387
0.1887359172106 154179511255000.0 159228211757100.0 45.17573928833 149.7401275635
0.1892365515232 170490689749000.0 168937236987900.0 45.10350036621 131.0846862793
0.1897371709347 166218707238900.0 183306620502000.0 45.05284500122 110.4611053467
0.1902377903461 153014417489900.0 171267407740900.0 44.99994277954 116.8375701904
0.1907384246588 168937236987900.0 177092843012100.0 44.94330978394 113.7469787598
0.1912390440702 161558382510100.0 169325612761100.0 44.89330673218 90.87237548828
0.1917396783829 172432501506000.0 182918261506000.0 44.84510803223 8.039215087891
0.1922402977943 150295887740900.0 170490689749000.0 44.8505821228 7.148337364197
0.192740932107 169325612761100.0 174762672259100.0 44.83840560913 17.94768333435
0.1932415515184 174762672259100.0 165053630251000.0 44.83375549316 -7.736082553864
0.1937421709299 171655766736900.0 159228211757100.0 44.84566116333 -52.79540252686
0.1942428052425 156898041004000.0 172820860502000.0 44.88325119019 -57.90132522583
0.194743424654 160781647740900.0 177092843012100.0 44.89994049072 -21.5187625885
0.1952440589666 160393288745000.0 171267407740900.0 44.90342712402 -9.756398200989
0.1957446783781 156121323012100.0 176316108242900.0 44.90908813477 17.30846405029
0.1962453126907 177869561004000.0 161946741506000.0 44.88719940186 0.4851172566414
0.1967459321022 163888553263100.0 171655766736900.0 44.90863418579 -35.63146591187
0.1972465515137 162723459498000.0 172432501506000.0 44.92060470581 -18.31846809387
0.1977471858263 166607083012100.0 172820860502000.0 44.92580795288 -15.76823139191
0.1982478052378 154179511255000.0 160004929749000.0 44.93538665771 -28.91010665894
0.1987484395504 142140298494000.0 172044142510100.0 44.95291137695 -4.222159862518
0.1992490589619 160781647740900.0 165441989247000.0 44.92890167236 16.17415618896
0.1997496932745 155732947238900.0 164276912259100.0 44.92417907715 11.4737405777
0.200250312686 160781647740900.0 171267407740900.0 44.91814422607 13.74449920654
0.2007509320974 153791152259100.0 172432501506000.0 44.91129684448 42.20575714111
0.2012515664101 179034637991900.0 160781647740900.0 44.87857818604 20.74496459961
0.2017521858215 161946741506000.0 158839852761100.0 44.89184570312 -33.79500961304
0.2022528201342 158063117991900.0 171655766736900.0 44.91025924683 -15.3612203598
0.2027534395456 167383801004000.0 179422996987900.0 44.90625 11.84302711487
0.2032540738583 166218707238900.0 161558382510100.0 44.89915847778 -10.0878238678
0.2037546932697 158451476987900.0 176704467238900.0 44.91570663452 -9.150912284851
0.2042553126812 155732947238900.0 157286400000000.0 44.90773773193 11.63736534119
0.2047559469938 157674758996000.0 154956229247000.0 44.90479660034 8.570527076721
0.2052565664053 171655766736900.0 158063117991900.0 44.89970016479 -10.95826721191
0.2057572007179 147965716987900.0 155344588242900.0 44.91506958008 -6.433334350586
0.2062578201294 155344588242900.0 167772160000000.0 44.90616989136 0.4641982018948
0.206758454442 160393288745000.0 180976449749000.0 44.90529632568 27.04079055786
0.2072590738535 160004929749000.0 148354092761100.0 44.88082122803 26.13226699829
0.207759693265 162723459498000.0 160781647740900.0 44.88079833984 2.096675395966
0.2082603275776 161946741506000.0 159616570753000.0 44.87885284424 -4.901351928711
0.2087609469891 158451476987900.0 162723459498000.0 44.88539505005 -11.10058689117
0.2092615813017 162723459498000.0 168937236987900.0 44.88925933838 -6.358357906342
0.2097622007132 161558382510100.0 161558382510100.0 44.89135360718 -30.922914505
0.2102628350258 157286400000000.0 182918261506000.0 44.9182510376 -26.36130714417
0.2107634544373 162335100502000.0 178646278996000.0 44.91606903076 5.321956157684
0.2112640738487 166218707238900.0 166607083012100.0 44.91326141357 -13.02818012238
0.2117647081614 166607083012100.0 172820860502000.0 44.92828369141 -33.16210174561
0.2122653275728 154179511255000.0 170102330753000.0 44.94435119629 -42.0146446228
0.2127659618855 151849340502000.0 180199731757100.0 44.96767044067 -9.166687965393
0.2132665812969 155344588242900.0 150295887740900.0 44.95294570923 -2.643696546555
0.2137672156096 162335100502000.0 151849340502000.0 44.98160171509 -74.88648223877
0.214267835021 156509682008100.0 172432501506000.0 45.04035568237 -101.0573730469
0.2147684544325 153402793263100.0 163888553263100.0 45.07633972168 -69.17562866211
0.2152690887451 159228211757100.0 151460981506000.0 45.10520935059 -103.2877120972
0.2157697081566 151460981506000.0 172432501506000.0 45.17317199707 -120.9632339478
0.2162703424692 154567870251000.0 163111818494000.0 45.2186126709 -102.3641433716
0.2167709618807 147188998996000.0 161170006736900.0 45.26913833618 -86.56512451172
0.2172715961933 162335100502000.0 162335100502000.0 45.29976654053 -85.95146942139
0.2177722156048 155344588242900.0 165830348242900.0 45.34972000122 -110.7816238403
0.2182728350163 154567870251000.0 177481202008100.0 45.40362167358 -92.06653594971
0.2187734693289 157674758996000.0 157286400000000.0 45.43603134155 -94.17150115967
0.2192740887403 141363580502000.0 162335100502000.0 45.4919090271 -78.26197814941
0.219774723053 167772160000000.0 160393288745000.0 45.50940322876 -74.57808685303
0.2202753424644 163888553263100.0 173209219498000.0 45.56182479858 -114.6673660278
0.2207759767771 149130810753000.0 171655766736900.0 45.61690139771 -92.93458557129
0.2212765961885 150684246736900.0 180199731757100.0 45.71532440186 -95.19836425781
0.2217772156 148742451757100.0 166218707238900.0 45.73820114136 -41.81530761719
0.2222778499126 165441989247000.0 171267407740900.0 45.75452804565 -42.43867492676
0.2227784693241 156509682008100.0 164665271255000.0 45.77798843384 -31.30252456665
0.2232791036367 168548877991900.0 163111818494000.0 45.78387451172 -12.29790687561
0.2237797230482 168548877991900.0 162335100502000.0 45.78951644897 5.78605556488
0.2242803573608 165053630251000.0 159228211757100.0 45.77845001221 8.046955108643
0.2247809767723 168937236987900.0 170879048745000.0 45.78197097778 10.68258571625
0.2252815961838 166607083012100.0 163500177489900.0 45.76843261719 17.28092765808
0.2257822304964 151460981506000.0 161946741506000.0 45.7657699585 19.38640785217
0.2262828499079 163500177489900.0 164665271255000.0 45.75025939941 30.90603065491
0.2267834842205 150684246736900.0 160393288745000.0 45.73679733276 49.4822883606
0.227284103632 161946741506000.0 161558382510100.0 45.70386886597 54.05317306519
0.2277847379446 154567870251000.0 158451476987900.0 45.68612289429 18.77018165588
0.2282853573561 154567870251000.0 160004929749000.0 45.64978408813 67.5071105957
0.2287859767675 143305392259100.0 166995442008100.0 45.62298583984 79.81578826904
0.2292866110802 168160518996000.0 173985937489900.0 45.57495880127 99.34146118164
0.2297872304916 149907528745000.0 152626058494000.0 45.5298500061 83.27753448486
0.2302878648043 156509682008100.0 166607083012100.0 45.49688720703 81.0120010376
0.2307884842157 157286400000000.0 168937236987900.0 45.45390319824 100.3297958374
0.2312891185284 161170006736900.0 164276912259100.0 45.40282821655 88.83186340332
0.2317897379398 159616570753000.0 177869561004000.0 45.37062454224 86.33605194092
0.2322903573513 148742451757100.0 158451476987900.0 45.32188796997 91.82760620117
0.2327909916639 146023922008100.0 168937236987900.0 45.28453445435 103.896484375
0.2332916110754 154567870251000.0 164276912259100.0 45.22448348999 111.6859359741
0.233792245388 143693751255000.0 164276912259100.0 45.1798286438 101.5389251709
0.2342928647995 157674758996000.0 177869561004000.0 45.12929153442 127.4996109009
0.2347934991121 164276912259100.0 164665271255000.0 45.06029891968 132.6273651123
0.2352941185236 163500177489900.0 161946741506000.0 45.00495147705 99.63076019287
0.2357947379351 166218707238900.0 144858828242900.0 44.92556762695 21.67279243469
0.2362953722477 153402793263100.0 181753167740900.0 44.94657516479 -7.198334693909
0.2367959916592 140198495125500.0 156898041004000.0 44.93231582642 40.93785476685
0.2372966259718 162723459498000.0 171267407740900.0 44.90819549561 41.69063568115
0.2377972453833 160781647740900.0 171267407740900.0 44.89323043823 44.44172286987
0.2382978796959 172820860502000.0 157674758996000.0 44.86653137207 18.47238349915
0.2387984991074 160781647740900.0 162723459498000.0 44.87591171265 -24.61264038086
0.2392991185188 147188998996000.0 173985937489900.0 44.88960647583 10.80481815338
0.2397997528315 157674758996000.0 156898041004000.0 44.86578369141 12.93557548523
0.2403003722429 158063117991900.0 178646278996000.0 44.87747955322 5.65411567688
0.2408010065556 170102330753000.0 165441989247000.0 44.8604850769 16.36413192749
0.241301625967 153402793263100.0 147577357991900.0 44.86213684082 -28.85731124878
0.2418022453785 145635563012100.0 167772160000000.0 44.88753509521 -16.15196800232
0.2423028796911 166995442008100.0 160393288745000.0 44.87728118896 -13.54420471191
0.2428034991026 144082110251000.0 160004929749000.0 44.90023422241 -21.28757667542
0.2433041334152 154956229247000.0 150684246736900.0 44.88764572144 -5.186956882477
0.2438047528267 133984709247000.0 155344588242900.0 44.90209960938 -10.08404064178
0.2443053871393 158451476987900.0 168548877991900.0 44.89709854126 -0.0241935364902
0.2448060065508 164276912259100.0 189520397991900.0 44.90212249756 1.442811608315
0.2453066259623 152626058494000.0 163111818494000.0 44.89574813843 2.265645503998
0.2458072602749 144082110251000.0 168548877991900.0 44.90000152588 10.09805774689
0.2463078796864 150295887740900.0 168160518996000.0 44.88628005981 37.03133010864
0.246808513999 152626058494000.0 154179511255000.0 44.86528396606 17.58103561401
0.2473091334105 148354092761100.0 168548877991900.0 44.86979675293 4.224184513092
0.2478097677231 155732947238900.0 170490689749000.0 44.8613243103 28.62703132629
0.2483103871346 156509682008100.0 158451476987900.0 44.84296035767 31.70984840393
0.248811006546 164276912259100.0 160393288745000.0 44.83159637451 7.497812271118
0.2493116408587 161946741506000.0 160004929749000.0 44.83592987061 -29.10282516479
0.2498122602701 141751939498000.0 162335100502000.0 44.85887908936 -12.46685695648
0.2503128945827 161558382510100.0 164665271255000.0 44.82384490967 29.55218505859
0.2508135139942 154179511255000.0 171655766736900.0 44.81991195679 35.42756652832
0.2513141334057 164665271255000.0 155732947238900.0 44.79063034058 11.45957946777
0.2518147826195 144082110251000.0 164665271255000.0 44.80916976929 -17.75439834595
0.2523154020309 149907528745000.0 163111818494000.0 44.80727767944 15.76955699921
0.2528160214424 147188998996000.0 155732947238900.0 44.79438781738 11.15910434723
0.2533166408539 153402793263100.0 167772160000000.0 44.79681396484 6.96518611908
0.2538172602654 149907528745000.0 156121323012100.0 44.78785705566 17.5559463501
0.2543179094791 158063117991900.0 156121323012100.0 44.78035736084 -23.66648864746
0.2548185288906 136314880000000.0 168548877991900.0 44.81004333496 -6.40098285675
0.2553191483021 154567870251000.0 154956229247000.0 44.78635787964 10.63100624084
0.2558197677135 155732947238900.0 177481202008100.0 44.80007553101 -14.06515979767
0.256320387125 146412281004000.0 163500177489900.0 44.79954147339 7.29851102829
0.2568210363388 159616570753000.0 163888553263100.0 44.79323577881 -13.5593919754
0.2573216557503 142917033263100.0 166218707238900.0 44.81225585938 -14.00375366211
0.2578222751617 162335100502000.0 153014417489900.0 44.7917175293 4.60977602005
0.2583228945732 154179511255000.0 163500177489900.0 44.8020401001 -16.86825180054
0.258823543787 150684246736900.0 165441989247000.0 44.80752944946 8.179353713989
0.2593241631985 163500177489900.0 158451476987900.0 44.79437255859 -0.6200157999992
0.2598247826099 159616570753000.0 169325612761100.0 44.80811309814 -14.07270336151
0.2603254020214 154956229247000.0 160004929749000.0 44.80756759644 -19.12708473206
0.2608260214329 142917033263100.0 156509682008100.0 44.82604598999 -30.00003051758
0.2613266706467 146412281004000.0 164665271255000.0 44.83569335938 1.383884072304
0.2618272900581 158839852761100.0 151849340502000.0 44.82474517822 -17.65156173706
0.2623279094696 149519169749000.0 153402793263100.0 44.85224151611 -70.34523010254
0.2628285288811 140198495125500.0 159228211757100.0 44.89069366455 -64.84462738037
0.2633291482925 149907528745000.0 158063117991900.0 44.91303253174 -42.81024169922
0.2638297975063 148742451757100.0 160781647740900.0 44.93082809448 -26.48964118958
0.2643304169178 142528657489900.0 143693751255000.0 44.93786621094 -42.92792129517
0.2648310363293 151849340502000.0 163888553263100.0 44.97107315063 -63.54798126221
0.2653316557407 152626058494000.0 177481202008100.0 45.02024841309 -21.61317634583
0.2658323049545 154179511255000.0 155732947238900.0 45.01770401001 -27.20586967468
0.266332924366 145247187238900.0 148354092761100.0 45.045753479 -70.3895111084
0.2668335437775 152626058494000.0 161558382510100.0 45.08369445801 -77.35452270508
0.2673341631889 144082110251000.0 163888553263100.0 45.11827087402 -47.56063842773
0.2678347826004 149519169749000.0 152237699498000.0 45.12828445435 -27.92576026917
0.2683354318142 152237699498000.0 154567870251000.0 45.14445114136 -26.95801925659
0.2688360512257 149907528745000.0 148354092761100.0 45.15355682373 -34.9649887085
0.2693366706371 143305392259100.0 161170006736900.0 45.17723083496 -22.84606552124
0.2698372900486 162335100502000.0 165053630251000.0 45.17497253418 -6.018016815186
0.2703379094601 153014417489900.0 154179511255000.0 45.18287277222 -38.39958572388
0.2708385586739 145635563012100.0 166995442008100.0 45.21097183228 -23.7080078125
0.2713391780853 164665271255000.0 159228211757100.0 45.20510101318 -30.20420837402
0.2718397974968 148354092761100.0 170879048745000.0 45.23928833008 -48.61981201172
0.2723404169083 146023922008100.0 166218707238900.0 45.25068283081 -11.55693149567
0.2728410661221 147188998996000.0 168160518996000.0 45.24892807007 9.651822090149
0.2733416855335 125440761004000.0 160004929749000.0 45.2410774231 52.75257873535
0.273842304945 145635563012100.0 163888553263100.0 45.19947433472 89.16703796387
0.2743429243565 155732947238900.0 153402793263100.0 45.15748214722 53.03512954712
0.2748435437679 146412281004000.0 156898041004000.0 45.14975357056 25.98348426819
0.2753441929817 140586854121500.0 149519169749000.0 45.13312149048 32.83629226685
0.2758448123932 149907528745000.0 162723459498000.0 45.11896896362 46.27392959595
0.2763454318047 158063117991900.0 148354092761100.0 45.08974075317 44.7666053772
0.2768460512161 156509682008100.0 154567870251000.0 45.07699966431 25.90873336792
0.2773466706276 153402793263100.0 156898041004000.0 45.06545257568 30.258644104
0.2778473198414 144082110251000.0 154179511255000.0 45.04863357544 44.89324188232
0.2783479392529 160393288745000.0 165053630251000.0 45.02336502075 38.98749160767
0.2788485586643 135538153619500.0 154179511255000.0 45.01208114624 35.25030136108
0.2793491780758 139421768745000.0 153014417489900.0 44.99031829834 53.1925163269
0.2798497974873 147965716987900.0 159616570753000.0 44.95866394043 19.42658615112
0.280350446701 157286400000000.0 162335100502000.0 44.94400024414 27.53223228455
0.2808510661125 140975221506000.0 153402793263100.0 44.93285369873 33.93675613403
0.281351685524 151849340502000.0 145635563012100.0 44.91218566895 24.13797569275
0.2818523049355 149907528745000.0 153791152259100.0 44.91022109985 10.09887123108
0.2823529541492 136703238996000.0 150684246736900.0 44.90271759033 30.06276321411
0.2828535735607 151460981506000.0 158839852761100.0 44.88203811646 35.46730041504
0.2833541929722 147965716987900.0 155344588242900.0 44.86946868896 26.21761512756
0.2838548123837 149130810753000.0 160393288745000.0 44.85746002197 22.0558719635
0.2843554317951 151072622510100.0 149130810753000.0 44.84878921509 11.20701503754
0.2848560810089 149130810753000.0 144858828242900.0 44.8469543457 -9.42188835144
0.2853567004204 144858828242900.0 149130810753000.0 44.85762405396 -26.75304985046
0.2858573198318 140586854121500.0 162723459498000.0 44.87203216553 -4.89458990097
0.2863579392433 134761435627500.0 154567870251000.0 44.86220932007 26.35243606567
0.2868585586548 148354092761100.0 159616570753000.0 44.84732818604 25.15607261658
0.2873592078686 138645050753000.0 142140298494000.0 44.84327316284 -12.70779418945
0.28785982728 153402793263100.0 148742451757100.0 44.85054016113 -25.02672386169
0.2883604466915 147188998996000.0 151849340502000.0 44.86673355103 -39.59213638306
0.288861066103 133984709247000.0 151460981506000.0 44.88765716553 -17.45935821533
0.2893617153168 145635563012100.0 154567870251000.0 44.88310241699 -3.508917093277
0.2898623347282 148742451757100.0 153791152259100.0 44.89094924927 -12.60685539246
0.2903629541397 147577357991900.0 140198495125500.0 44.89492034912 -40.4938659668
0.2908635735512 138645050753000.0 148742451757100.0 44.92890930176 -61.55493927002
0.2913641929626 133984709247000.0 142917033263100.0 44.95262908936 -44.69455337524
0.2918648421764 147965716987900.0 159228211757100.0 44.97081375122 -46.84168243408
0.2923654615879 135538153619500.0 164665271255000.0 44.99654388428 -20.55891609192
0.2928660809994 149519169749000.0 161558382510100.0 44.99008560181 -1.814519047737
0.2933667004108 150295887740900.0 156898041004000.0 44.99824523926 -32.5560760498
0.2938673198223 128547649749000.0 154956229247000.0 45.02060699463 -12.68319511414
0.2943679690361 157286400000000.0 166218707238900.0 45.01013565063 13.76043796539
0.2948685884476 143305392259100.0 151072622510100.0 45.0147895813 4.765667438507
0.295369207859 152237699498000.0 137091606380500.0 45.00323867798 -30.71925354004
0.2958698272705 128936008745000.0 158451476987900.0 45.04358673096 -39.29111480713
0.2963704764843 135149794623500.0 152237699498000.0 45.04007339478 18.04916572571
0.2968710958958 143305392259100.0 149130810753000.0 45.02666473389 14.98933601379
0.2973717153072 149519169749000.0 151849340502000.0 45.02602386475 -13.33052349091
0.2978723347187 138645050753000.0 158839852761100.0 45.03916168213 4.269539356232
0.2983729541302 149907528745000.0 142917033263100.0 45.02201843262 0.3370022475719
0.298873603344 144082110251000.0 157286400000000.0 45.03884887695 -35.94568252563
0.2993742227554 130877820502000.0 154567870251000.0 45.05571746826 -6.773715019226
0.2998748421669 145247187238900.0 148742451757100.0 45.0451965332 4.293508529663
0.3003754615784 137868324372500.0 159616570753000.0 45.05169296265 3.821099758148
0.3008760809898 151072622510100.0 160004929749000.0 45.04161453247 24.57318115234
0.3013767302036 150684246736900.0 160393288745000.0 45.02865600586 15.84690475464
0.3018773496151 132431264874500.0 153791152259100.0 45.04340362549 -19.48472595215
0.3023779690266 142528657489900.0 153791152259100.0 45.04502487183 3.622135877609
0.302878588438 147188998996000.0 153791152259100.0 45.04000854492 -0.04794255271554
0.3033792376518 138645050753000.0 148742451757100.0 45.04507064819 -19.80469703674
0.3038798570633 148742451757100.0 165441989247000.0 45.05857467651 -14.41657829285
0.3043804764748 143305392259100.0 164276912259100.0 45.05858612061 20.83821296692
0.3048810958862 153402793263100.0 152626058494000.0 45.03903961182 15.74577903748
0.3053817152977 133596350251000.0 155732947238900.0 45.04382324219 11.19434833527
0.3058823645115 146023922008100.0 156898041004000.0 45.02854156494 34.34162902832
0.306382983923 143305392259100.0 154567870251000.0 45.01163101196 30.66121101379
0.3068836033344 142140298494000.0 153791152259100.0 44.99979782104 32.46266174316
0.3073842227459 144470469247000.0 148354092761100.0 44.98119735718 30.65258026123
0.3078848421574 149519169749000.0 149907528745000.0 44.97106170654 -9.788578987122
0.3083854913712 132431264874500.0 167383801004000.0 44.9903717041 -7.420882701874
0.3088861107826 147188998996000.0 165441989247000.0 44.97801971436 27.05570602417
0.3093867301941 146412281004000.0 153791152259100.0 44.96277236938 4.932085990906
0.3098873496056 149907528745000.0 161946741506000.0 44.9603843689 -7.148969650269
0.3103879988194 123498949247000.0 151460981506000.0 44.96947479248 16.27682685852
0.3108886182308 150295887740900.0 153402793263100.0 44.94512557983 34.9243850708
0.3113892376423 146023922008100.0 149130810753000.0 44.93673324585 9.596924781799
0.3118898570538 147577357991900.0 152237699498000.0 44.93612670898 -1.458336591721
0.3123904764652 149130810753000.0 157674758996000.0 44.93810272217 -6.395387649536
0.312891125679 133596350251000.0 151460981506000.0 44.94212341309 -1.571006059647
0.3133917450905 137091606380500.0 152626058494000.0 44.93957519531 21.67059326172
0.313892364502 153014417489900.0 160393288745000.0 44.92180633545 20.26077270508
0.3143929839134 138256683368400.0 149130810753000.0 44.92057800293 -11.70633602142
0.3148936033249 139033409749000.0 162335100502000.0 44.93278121948 -3.1869161129
0.3153942525387 138256683368400.0 157674758996000.0 44.92356872559 33.62010192871
0.3158948719501 143305392259100.0 143305392259100.0 44.90126419067 15.93856525421
0.3163954913616 140198495125500.0 155732947238900.0 44.9086265564 4.253630638123
0.3168961107731 148354092761100.0 151072622510100.0 44.88261413574 13.2504196167
0.3173967599869 133984709247000.0 146412281004000.0 44.88485336304 4.718154907227
0.3178973793983 147577357991900.0 155732947238900.0 44.87819290161 0.332347869873
0.3183979988098 139421768745000.0 158839852761100.0 44.88454055786 2.603747606277
0.3188986182213 139033409749000.0 150295887740900.0 44.87575149536 11.60690498352
0.3193992376328 136703238996000.0 160004929749000.0 44.87366104126 36.96772384644
0.3198998868465 144470469247000.0 144858828242900.0 44.8410949707 45.40525436401
0.320400506258 138256683368400.0 143305392259100.0 44.83109283447 16.71692276001
0.3209011256695 139810136129500.0 149519169749000.0 44.82542037964 9.044438362122
0.3214017450809 132042905878500.0 150295887740900.0 44.82261276245 17.64352607727
0.3219023644924 134761435627500.0 147577357991900.0 44.80887985229 34.13528442383
0.3224030137062 143693751255000.0 151460981506000.0 44.79061126709 24.69654083252
0.3229036331177 134373076631600.0 136314880000000.0 44.78572845459 4.797837257385
0.3234042525291 137091606380500.0 144858828242900.0 44.78611373901 -3.697591543198
0.3239048719406 120392060502000.0 138256683368400.0 44.78919219971 11.62979602814
0.3244055211544 142140298494000.0 160004929749000.0 44.79002380371 -14.27920532227
0.3249061405659 139810136129500.0 164665271255000.0 44.78859710693 11.86327838898
0.3254067599773 137091606380500.0 158451476987900.0 44.77890014648 8.938544273376
0.3259073793888 130877820502000.0 161558382510100.0 44.78021621704 19.0410861969
0.3264079988003 142528657489900.0 155344588242900.0 44.76105117798 28.37981796265
0.3269086480141 139421768745000.0 160781647740900.0 44.75361251831 20.02029800415
0.3274092674255 147188998996000.0 154567870251000.0 44.74228286743 -0.2147169262171
0.327909886837 134373076631600.0 154956229247000.0 44.75381088257 -16.10189819336
0.3284105062485 133596350251000.0 152626058494000.0 44.75737762451 5.171552181244
0.3289111256599 128159290753000.0 142917033263100.0 44.74896240234 13.3077878952
0.3294117748737 139033409749000.0 153791152259100.0 44.74489974976 13.09076404572
0.3299123942852 138645050753000.0 145247187238900.0 44.73669052124 3.027279376984
0.3304130136967 124664034623500.0 138645050753000.0 44.74206161499 -18.00975036621
0.3309136331081 130101094121500.0 161170006736900.0 44.75357437134 0.02333845570683
0.3314142823219 132431264874500.0 153014417489900.0 44.72993087769 23.60758781433
0.3319149017334 128936008745000.0 144082110251000.0 44.71990966797 17.69701194763
0.3324155211449 133207991255000.0 147965716987900.0 44.71334075928 16.18761825562
0.3329161405563 129712735125500.0 150684246736900.0 44.70473480225 35.95803451538
0.3334167599678 142917033263100.0 149519169749000.0 44.67963027954 30.53553771973
0.3339174091816 138645050753000.0 153791152259100.0 44.67610549927 8.891133308411
0.3344180285931 132819623870500.0 142917033263100.0 44.67129516602 -0.9817538261414
0.3349186480045 135926521004000.0 151849340502000.0 44.67702484131 0.6343632936478
0.335419267416 133596350251000.0 149130810753000.0 44.67070007324 9.936058998108
0.3359198868275 129324376129500.0 149519169749000.0 44.66771316528 21.97021484375
0.3364205360413 146023922008100.0 154567870251000.0 44.65010452271 22.92330741882
0.3369211554527 135926521004000.0 146023922008100.0 44.64622116089 7.034558296204
0.3374217748642 128159290753000.0 139033409749000.0 44.64350891113 22.67348861694
0.3379223942757 141363580502000.0 140198495125500.0 44.62496566772 23.71983718872
0.3384230434895 139033409749000.0 136314880000000.0 44.62127304077 -1.990292191505
0.3389236629009 144082110251000.0 141751939498000.0 44.62280654907 -7.784374237061
0.3394242823124 136314880000000.0 150295887740900.0 44.63412857056 -1.62392103672
0.3399249017239 143693751255000.0 149130810753000.0 44.62433242798 5.126026630402
0.3404255211353 130877820502000.0 153791152259100.0 44.629322052 31.69438743591
0.3409261703491 143305392259100.0 128159290753000.0 44.59461593628 30.04579925537
0.3414267897606 135538153619500.0 146800640000000.0 44.60115432739 6.048988819122
0.3419274091721 146412281004000.0 141363580502000.0 44.58894729614 2.489325284958
0.3424280285835 136703238996000.0 142917033263100.0 44.59881973267 -27.98630142212
0.342928647995 132431264874500.0 160393288745000.0 44.61518478394 -16.10567092896
0.3434292972088 123887316631600.0 144470469247000.0 44.61391830444 14.96223640442
0.3439299166203 131654538494000.0 140586854121500.0 44.60115814209 23.98371315002
0.3444305360317 140586854121500.0 154956229247000.0 44.59143447876 21.53178024292
0.3449311554432 135149794623500.0 149519169749000.0 44.58097076416 22.56726455688
0.3454317748547 131654538494000.0 145247187238900.0 44.57027816772 16.38862228394
0.3459324240685 132042905878500.0 137868324372500.0 44.56560516357 6.19497013092
0.3464330434799 121168778494000.0 135926521004000.0 44.56326293945 7.508018493652
0.3469336628914 123887316631600.0 147188998996000.0 44.55743026733 31.0283870697
0.3474342823029 139421768745000.0 140198495125500.0 44.5341758728 25.50470352173
0.3479349315166 147577357991900.0 155344588242900.0 44.53351974487 -1.616894483566
0.3484355509281 147577357991900.0 156121323012100.0 44.53569030762 -10.14516448975
0.3489361703396 134373076631600.0 159228211757100.0 44.54303359985 -9.7573595047
0.3494367897511 131266179498000.0 149519169749000.0 44.54483795166 5.925001144409
0.3499374091625 129324376129500.0 147577357991900.0 44.53747940063 35.46103668213
0.3504380583763 139421768745000.0 136703238996000.0 44.51159286499 27.3058719635
0.3509386777878 147965716987900.0 154567870251000.0 44.51187896729 -7.229879379272
0.3514392971992 133984709247000.0 141751939498000.0 44.51837158203 -13.73445987701
0.3519399166107 130489461506000.0 151460981506000.0 44.52475357056 -1.430714011192
0.3524405360222 141363580502000.0 146023922008100.0 44.51971435547 -18.45565986633
0.352941185236 116120086380500.0 151460981506000.0 44.54205703735 -13.94718265533
0.3534418046474 124664034623500.0 126994205376500.0 44.51570892334 16.03867340088
0.3539424240589 144858828242900.0 159616570753000.0 44.51775360107 10.72466754913
0.3544430434704 121557145878500.0 136703238996000.0 44.50565338135 16.00164985657
0.3549436926842 129324376129500.0 150295887740900.0 44.50275039673 4.56695318222
0.3554443120956 125829120000000.0 142917033263100.0 44.50137329102 15.57775402069
0.3559449315071 137091606380500.0 141751939498000.0 44.4881477356 5.811261177063
0.3564455509186 131266179498000.0 157286400000000.0 44.49592590332 10.90596675873
0.35694617033 138645050753000.0 148354092761100.0 44.47792053223 14.46644496918
0.3574468195438 123498949247000.0 150295887740900.0 44.48236083984 9.491428375244
0.3579474389553 130101094121500.0 145635563012100.0 44.4690246582 37.07094573975
0.3584480583668 138256683368400.0 142917033263100.0 44.44760894775 41.6894569397
0.3589486777782 151849340502000.0 146800640000000.0 44.42993927002 -5.858836174011
0.3594492971897 128159290753000.0 160393288745000.0 44.45310211182 -8.730040550232
0.3599499464035 130101094121500.0 143693751255000.0 44.43812561035 27.22232246399
0.360450565815 134373076631600.0 147965716987900.0 44.42758178711 16.20705032349
0.3609511852264 130877820502000.0 138256683368400.0 44.40939331055 29.20474243164
0.3614518046379 142528657489900.0 146412281004000.0 44.39554977417 11.56719017029
0.3619524538517 123498949247000.0 140586854121500.0 44.39855194092 -8.989761352539
0.3624530732632 120003701506000.0 142528657489900.0 44.40398025513 19.13805961609
0.3629536926746 135538153619500.0 149907528745000.0 44.38060760498 49.35862350464
0.3634543120861 128936008745000.0 133596350251000.0 44.3577041626 32.85626983643
0.3639549314976 134761435627500.0 152626058494000.0 44.34980392456 27.20175743103
0.3644555807114 128936008745000.0 138645050753000.0 44.33220291138 24.22554969788
0.3649562001228 123498949247000.0 141363580502000.0 44.32709503174 29.58724403381
0.3654568195343 136314880000000.0 144470469247000.0 44.30446624756 31.73777961731
0.3659574389458 137479965376500.0 146023922008100.0 44.29734039307 -6.534874916077
0.3664580583572 120003701506000.0 160004929749000.0 44.31059265137 19.93069648743
0.366958707571 138256683368400.0 142917033263100.0 44.27865600586 37.65630722046
0.3674593269825 123887316631600.0 152626058494000.0 44.27528762817 17.58771324158
0.367959946394 133984709247000.0 142917033263100.0 44.26216506958 27.68852424622
0.3684605658054 124664034623500.0 146412281004000.0 44.25468826294 7.819548606873
0.3689612150192 120392060502000.0 137868324372500.0 44.24200057983 27.58337020874
0.3694618344307 122722231255000.0 138256683368400.0 44.22882843018 33.98010635376
0.3699624538422 122333863870500.0 133207991255000.0 44.21014404297 28.23274040222
0.3704630732536 133984709247000.0 153791152259100.0 44.20236206055 18.11881065369
0.3709636926651 132819623870500.0 144858828242900.0 44.19315719604 20.36033821106
0.3714643418789 130489461506000.0 148742451757100.0 44.18327331543 23.90382194519
0.3719649612904 121557145878500.0 138256683368400.0 44.17074584961 26.33641624451
0.3724655807018 123887316631600.0 137479965376500.0 44.15858078003 29.34787940979
0.3729662001133 126994205376500.0 145635563012100.0 44.14323425293 36.08907318115
0.3734668195248 128547649749000.0 145247187238900.0 44.12474822998 36.97254180908
0.3739674687386 137091606380500.0 151849340502000.0 44.10857009888 38.88370513916
0.37446808815 133984709247000.0 144082110251000.0 44.08829498291 31.11459350586
0.3749687075615 126605846380500.0 138645050753000.0 44.07940292358 29.65221977234
0.375469326973 123887316631600.0 136314880000000.0 44.05993652344 18.96850204468
0.3759699761868 128547649749000.0 130877820502000.0 44.04271316528 32.43495178223
0.3764705955982 132819623870500.0 133984709247000.0 44.02952957153 14.35249519348
0.3769712150097 126994205376500.0 137868324372500.0 44.02925872803 -9.774897575378
0.3774718344212 118061889749000.0 142140298494000.0 44.03869247437 -11.04967975616
0.3779724538326 114955001004000.0 139810136129500.0 44.0396156311 20.35803031921
0.3784731030464 125052393619500.0 140198495125500.0 44.01960754395 38.43685150146
0.3789737224579 124664034623500.0 141751939498000.0 44.00358200073 36.5385093689
0.3794743418694 128936008745000.0 130101094121500.0 43.9853515625 14.90316867828
0.3799749612808 114178274623500.0 142917033263100.0 43.98960876465 24.47637939453
0.3804755806923 120392060502000.0 128936008745000.0 43.96240615845 45.06312561035
0.3809762299061 121945504874500.0 138645050753000.0 43.94736480713 27.7993144989
0.3814768493176 123887316631600.0 139421768745000.0 43.93634414673 33.14696121216
0.381977468729 120003701506000.0 131266179498000.0 43.9162902832 31.85642433167
0.3824780881405 120392060502000.0 146023922008100.0 43.90647888184 29.04574775696
0.3829787373543 123110590251000.0 141363580502000.0 43.84879684448 78.57384490967
0.3834793567657 133596350251000.0 145635563012100.0 43.81539535522 51.35182952881
0.3839799761772 129712735125500.0 137479965376500.0 43.80065536499 32.22449111938
0.3844805955887 114178274623500.0 126217478996000.0 43.78518295288 46.09238815308
0.3849812150002 123498949247000.0 133596350251000.0 43.75744247437 50.83405303955
0.3854818642139 128547649749000.0 135538153619500.0 43.73752593994 36.0976524353
0.3859824836254 113401556631600.0 129324376129500.0 43.72360229492 45.14670944214
0.3864831030369 127382564372500.0 141363580502000.0 43.69520187378 66.95848846436
0.3869837224483 116120086380500.0 121557145878500.0 43.66082763672 56.75650405884
0.3874843418598 129712735125500.0 142917033263100.0 43.64199447632 47.89962768555
0.3879849910736 107964488745000.0 130489461506000.0 43.61592102051 96.31837463379
0.3884856104851 120003701506000.0 132819623870500.0 43.55169677734 131.0516662598
0.3889862298965 127382564372500.0 139421768745000.0 43.49306106567 124.1392593384
0.389486849308 120003701506000.0 136703238996000.0 43.43531417847 130.411315918
0.3899874985218 102527429247000.0 143693751255000.0 43.37080001831 199.3640441895
0.3904881179333 101362343870500.0 141363580502000.0 43.10549926758 349.4388122559
0.3909887373447 89711498493950.0 143305392259100.0 42.92081069946 475.3495788574
0.3914893567562 74953764372480.0 140198495125500.0 42.65985870361 658.059387207
0.3919899761677 65633089748990.0 138256683368400.0 42.30388259888 875.9528808594
0.3924906253815 56312415125500.0 140198495125500.0 41.83865356445 1145.647338867
0.3929912447929 35340895125500.0 135926521004000.0 41.22983551025 1485.880615234
0.3934918642044 29127111344130.0 132431264874500.0 40.44564056396 1876.887329102
0.3939924836159 20971520000000.0 128159290753000.0 39.47025299072 2297.551025391
0.3944931030273 6990506491904.0 137479965376500.0 38.29168319702 2774.401855469
0.3949937522411 6990506491904.0 133596350251000.0 36.86925506592 3277.068847656
0.3954943716526 10485760000000.0 126605846380500.0 35.21943283081 3744.943115234
0.3959949910641 6990506491904.0 126605846380500.0 33.35836791992 4211.229980469
0.3964956104755 2330168918016.0 132819623870500.0 31.27140426636 4719.6875
0.3969962596893 776722972672.0 137479965376500.0 28.93366241455 5273.865722656
0.3974968791008 776722972672.0 127382564372500.0 26.32715606689 5833.920898438
0.3979974985123 1165084459008.0 123110590251000.0 20.32485961914 6996.053222656
0.3984981179237 0.0 119615334121500.0 16.90556144714 7620.936523438
0.3989987373352 776722972672.0 135149794623500.0 13.18023204803 8329.505859375
0.399499386549 0.0 132819623870500.0 9.096649169922 9129.694335938
0.4000000059605 0.0 53982244372480.0 4.621143817902 9703.092773438

